The facets of the matroid polytope and the independent set polytope of a positroid

A positroid is a special case of a realizable matroid that arose from the study of the totally nonnegative part of the Grassmannian by Postnikov. In this paper, we study the facets of its matroid polytope and the independent set polytope. This allows one to describe the bases and independent sets directly from the decorated permutation, bypassing the use of the Grassmann necklace. We also describe a criterion for determining whether a given cyclic interval is a flat or not using the decorated permutation, then show how it applies to checking the concordancy of positroids.

==> figures/interval110.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{interval110.}%
\end{picture}%
%
%  Created by WinFIG version 5.04 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5538,5603)(1812,-4957)
\end{picture}%


==> figures/interval13.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{interval13.}%
\end{picture}%
%
%  Created by WinFIG version 5.04 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5538,5600)(1812,-4957)
\end{picture}%


==> figures/interval13810.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{interval13810.}%
\end{picture}%
%
%  Created by WinFIG version 5.04 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5538,5600)(1812,-4957)
\end{picture}%


==> figures/interval13810rk.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{interval13810rk.}%
\end{picture}%
%
%  Created by WinFIG version 5.04 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5546,5604)(1812,-4957)
\end{picture}%


==> figures/interval810.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{interval810.pdf}%
\end{picture}%
%
%  Created by WinFIG version 6.2 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5546,5619)(1812,-4957)
\end{picture}%


==> figures/permutation.pdftex_t <==
\begin{picture}(0,0)%
\includegraphics{permutation.pdf}%
\end{picture}%
%
%  Created by WinFIG version 5.04 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5538,5600)(1812,-4957)
\end{picture}%


==> figures/permutation.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{permutation.ps}%
\end{picture}%
%
%  Created by WinFIG version 5.04 
%  METADATA <version>1.0</version> 
%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5538,5600)(1812,-4957)
\end{picture}%

